Neutron Irradiation and Electrical Characterisation of the First 8" Silicon Pad Sensor Prototypes for the CMS Calorimeter Endcap Upgrade

As part of its HL-LHC upgrade program, the CMS collaboration is replacing its existing endcap calorimeters with a high-granularity calorimeter (CE). The new calorimeter is a sampling calorimeter with unprecedented transverse and longitudinal readout for both electromagnetic and hadronic compartments. Due to its compactness, intrinsic time resolution, and radiation hardness, silicon has been chosen as active material for the regions exposed to higher radiation levels. The silicon sensors are fabricated as 20 cm (8") wide hexagonal wafers and are segmented into several hundred pads which are read out individually. As part of the sensor qualification strategy, 8" sensor irradiation with neutrons has been conducted at the Rhode Island Nuclear Science Center (RINSC) and followed by their electrical characterisation in 2020-21. The completion of this important milestone in the CE's R&D program is documented in this paper and it provides detailed account of the associated infrastructure and procedures. The results on the electrical properties of the irradiated CE silicon sensors are presented.

==> plots/chuck_temp_correction/Spring2021_ALPS_deltaT.txt <==
0 1 -2.75 5.09 -0.23281896610220643 0.0
1 2 -1.96 5.09 -0.2757521799603342 0.0
2 3 -1.17 5.09 -0.31647951538077135 0.0
3 4 -0.38 5.09 -0.35440457741156195 0.0
4 5 0.41 5.09 -0.388951002856855 0.0
5 6 1.2 5.09 -0.4195769286544426 0.0
6 7 1.99 5.09 -0.44578907654068567 0.0
7 8 2.78 5.09 -0.46715594461782006 0.0
8 9 -3.14 4.4 -0.20560256327198356 0.0
9 10 -2.35 4.4 -0.24917194631137185 0.0
10 11 -1.56 4.4 -0.2908586106140344 0.0
11 12 -0.77 4.4 -0.33006513602778675 0.0
12 13 0.02 4.4 -0.3662065903763688 0.0
13 14 0.02 4.4 -0.3662065903763688 0.0
14 15 0.8 4.4 -0.3983381174385434 0.0
15 16 1.59 4.4 -0.4267717855805241 0.0
16 17 2.38 4.4 -0.45060865593055677 0.0
17 18 3.17 4.4 -0.4694528906315528 0.0
18 19 -3.54 3.71 -0.16282638304343067 0.0
19 20 -2.75 3.71 -0.2059076561206361 0.0
20 21 -1.96 3.71 -0.24746692878412835 0.0
21 22 -1.17 3.71 -0.2869226705216489 0.0
22 23 -0.38 3.71 -0.3236981992666217 0.0
23 24 0.41 3.71 -0.3572355252599072 0.0
24 25 1.2 3.71 -0.38700933279278493 0.0
25 26 1.99 3.71 -0.41254061446083223 0.0
26 27 2.78 3.71 -0.43340946563602156 0.0
27 28 3.57 3.71 -0.4492665626379867 0.0
28 29 -3.93 3.02 -0.10844716323395243 0.0
29 30 -3.14 3.02 -0.14992916911557375 0.0
30 31 -2.35 3.02 -0.19024802312047162 0.0
31 32 -1.56 3.02 -0.22885359272227102 0.0
32 33 -0.77 3.02 -0.2651937443801238 0.0
33 34 0.01 3.02 -0.2983224991105773 0.0
34 35 0.8 3.02 -0.32857752101466187 0.0
35 36 1.59 3.02 -0.35503503297528605 0.0
36 37 2.38 3.02 -0.37726470404353685 0.0
37 38 3.17 3.02 -0.3948976918131064 0.0
38 39 3.96 3.02 -0.4076368172279655 0.0
39 40 -4.33 2.33 -0.044865054774360424 0.0
40 41 -3.54 2.33 -0.08379297168215727 0.0
41 42 -2.75 2.33 -0.12190601022085024 0.0
42 43 -1.96 2.33 -0.15869843308057197 0.0
43 44 -1.17 2.33 -0.193656549728641 0.0
44 45 -0.38 2.33 -0.2262703878317821 0.0
45 46 0.41 2.33 -0.2560459083841333 0.0
46 47 1.2 2.33 -0.28251736234950753 0.0
47 48 1.99 2.33 -0.3052593607591244 0.0
48 49 2.78 2.33 -0.32389822316667793 0.0
49 50 3.57 2.33 -0.33812218234582714 0.0
50 51 4.36 2.33 -0.34769005619837756 0.0
51 52 -4.72 1.64 0.02316110383881398 0.0
52 53 -3.93 1.64 -0.01243246161697198 0.0
53 54 -3.15 1.64 -0.04707788973394611 0.0
54 55 -2.35 1.64 -0.0816403231177727 0.0
55 56 -1.56 1.64 -0.11433805822223131 0.0
56 57 -0.78 1.64 -0.14476728437765363 0.0
57 58 0.01 1.64 -0.17325497685503521 0.0
58 59 0.8 1.64 -0.19895970028456278 0.0
59 60 1.59 1.64 -0.22147400033751063 0.0
60 61 2.38 1.64 -0.24043206569666176 0.0
61 62 2.38 1.64 -0.24043206569666176 0.0
62 63 3.17 1.64 -0.25551960140549446 0.0
63 64 3.96 1.64 -0.26648249144241154 0.0
64 65 4.75 1.64 -0.2731339171005449 0.0
65 66 -5.12 0.95 0.09293458457815706 0.0
66 67 -4.33 0.95 0.06121081513252091 0.0
67 68 -3.54 0.95 0.029733970281693 0.0
68 69 -2.75 0.95 -0.0011033268520479478 0.0
69 70 -2.75 0.95 -0.0011033268520479478 0.0
70 71 -1.96 0.95 -0.030892938445587492 0.0
71 72 -1.17 0.95 -0.05921987231268089 0.0
72 73 -0.38 0.95 -0.08567168485919252 0.0
73 74 0.41 0.95 -0.10984833791772808 0.0
74 75 1.2 0.95 -0.1313721858016883 0.0
75 76 1.99 0.95 -0.1498977473389259 0.0
76 77 2.78 0.95 -0.16512091121298955 0.0
77 78 3.57 0.95 -0.17678723266127727 0.0
78 79 4.36 0.95 -0.18469900556062202 0.0
79 80 5.15 0.95 -0.1887208353376446 0.0
80 81 -5.51 0.26 0.16036959752281932 0.0
81 82 -4.72 0.26 0.13280790663610076 0.0
82 83 -3.94 0.26 0.10563854097812281 0.0
83 84 -3.15 0.26 0.07849290261975006 0.0
84 85 -2.35 0.26 0.05174048909066736 0.0
85 86 -1.57 0.26 0.02672485232308819 0.0
86 87 -0.78 0.26 0.002821796638458829 0.0
87 88 0.01 0.26 -0.019285799205527532 0.0
88 89 0.8 0.26 -0.039258248046427635 0.0
89 90 1.59 0.26 -0.05677936493809832 0.0
90 91 2.38 0.26 -0.07156476847958138 0.0
91 92 3.17 0.26 -0.08336954782319583 0.0
92 93 3.96 0.26 -0.09199500697984286 0.0
93 94 4.75 0.26 -0.09729422707036317 0.0
94 95 5.54 0.26 -0.0991762289924446 0.0
95 96 -5.91 -0.43 0.22360795490224472 0.0
96 97 -5.12 -0.43 0.20026390174462733 0.0
97 98 -4.33 -0.43 0.17681697275396457 0.0
98 99 -3.54 -0.43 0.15353926349424485 0.0
99 100 -2.75 -0.43 0.1307202539043884 0.0
100 101 -1.96 -0.43 0.1086611743335894 0.0
101 102 -1.17 -0.43 0.0876686357105339 0.0
102 103 -0.38 -0.43 0.06804770162780843 0.0
103 104 0.41 -0.43 0.05009461430341161 0.0
104 105 1.2 -0.43 0.03408941261235976 0.0
105 106 1.99 -0.43 0.020288696827771402 0.0
106 107 2.78 -0.43 0.008918800012703898 0.0
107 108 3.57 -0.43 0.0001696193882382846 0.0
108 109 4.36 -0.43 -0.0058106576410263955 0.0
109 110 5.15 -0.43 -0.008919728211948308 0.0
110 111 5.94 -0.43 -0.009104085156017239 0.0
111 112 -5.51 -1.12 0.2608688838000722 0.0
112 113 -4.72 -1.12 0.24139278421904004 0.0
113 114 -3.94 -1.12 0.22218347323709575 0.0
114 115 -3.15 -1.12 0.20297959169410806 0.0
115 116 -2.35 -1.12 0.18404139389633523 0.0
116 117 -1.57 -1.12 0.16631962014765955 0.0
117 118 -0.78 -1.12 0.14937180304629077 0.0
118 119 0.01 -1.12 0.1336813835247 0.0
119 120 0.8 -1.12 0.11948907827422822 0.0
120 121 1.59 -1.12 0.10701927649595022 0.0
121 122 2.38 -1.12 0.09647415682527427 0.0
122 123 3.17 -1.12 0.08802824265315812 0.0
123 124 3.96 -1.12 0.081823600394142 0.0
124 125 4.75 -1.12 0.07796586518185483 0.0
125 126 5.54 -1.12 0.07652124931412924 0.0
126 127 -5.12 -1.81 0.29814497569456044 0.0
127 128 -4.33 -1.81 0.28229578127550026 0.0
128 129 -3.54 -1.81 0.2665520251196196 0.0
129 130 -2.75 -1.81 0.2511089032942132 0.0
130 131 -1.96 -1.81 0.23616974542111213 0.0
131 132 -1.17 -1.81 0.22194173002842904 0.0
132 133 -0.38 -1.81 0.20863121647003502 0.0
133 134 0.41 -1.81 0.19643883570676596 0.0
134 135 1.2 -1.81 0.18555450025641257 0.0
135 136 1.99 -1.81 0.1761525050706731 0.0
136 137 2.78 -1.81 0.16838689505033927 0.0
137 138 3.57 -1.81 0.1623872708224261 0.0
138 139 4.36 -1.81 0.1582551921780087 0.0
139 140 5.15 -1.81 0.15606131857970867 0.0
140 141 -4.72 -2.5 0.33342354075454955 0.0
141 142 -3.93 -2.5 0.3208437576350537 0.0
142 143 -3.94 -2.5 0.3210023370811552 0.0
143 144 -3.15 -2.5 0.30857733413648236 0.0
144 145 -2.35 -2.5 0.29631617791474596 0.0
145 146 -1.57 -2.5 0.2848341650461679 0.0
146 147 -0.78 -2.5 0.2738444413976687 0.0
147 148 0.01 -2.5 0.2636600144239158 0.0
148 149 0.8 -2.5 0.2544368886179399 0.0
149 150 1.59 -2.5 0.24632069756040798 0.0
150 151 2.38 -2.5 0.23944289103080196 0.0
151 152 3.17 -2.5 0.23391719907462877 0.0
152 153 3.96 -2.5 0.22983650570837993 0.0
153 154 3.96 -2.5 0.22983650570837993 0.0
154 155 4.75 -2.5 0.22727025226182984 0.0
155 156 -4.33 -3.19 0.36587466624197773 0.0
156 157 -3.54 -3.19 0.3561360872776608 0.0
157 158 -2.75 -3.19 0.34657755322764905 0.0
158 159 -1.96 -3.19 0.3373245840078364 0.0
159 160 -1.17 -3.19 0.32850520948830475 0.0
160 161 -0.38 -3.19 0.3202470929460235 0.0
161 162 0.41 -3.19 0.31267450102849026 0.0
162 163 0.41 -3.19 0.31267450102849026 0.0
163 164 1.2 -3.19 0.30590521889253486 0.0
164 165 1.99 -3.19 0.30004751646716227 0.0
165 166 2.78 -3.19 0.29519727446074207 0.0
166 167 3.57 -3.19 0.2914353764433037 0.0
167 168 4.36 -3.19 0.28882546601093795 0.0
168 169 -3.93 -3.88 0.39442808742964175 0.0
169 170 -3.14 -3.88 0.38707750147139686 0.0
170 171 -2.35 -3.88 0.37990952770837255 0.0
171 172 -1.56 -3.88 0.37302079272015276 0.0
172 173 -0.77 -3.88 0.3665087945638399 0.0
173 174 0.01 -3.88 0.36054275240731026 0.0
174 175 0.8 -3.88 0.35506115422981444 0.0
175 176 1.59 -3.88 0.3502301164549362 0.0
176 177 2.38 -3.88 0.3461277974517959 0.0
177 178 3.17 -3.88 0.34282197286251237 0.0
178 179 3.96 -3.88 0.340368174225596 0.0
179 180 -3.54 -4.57 0.4189152288890786 0.0
180 181 -2.75 -4.57 0.4135043795849245 0.0
181 182 -1.96 -4.57 0.40826291716687174 0.0
182 183 -1.17 -4.57 0.403263199769187 0.0
183 184 -0.38 -4.57 0.39857745711542913 0.0
184 185 0.41 -4.57 0.39427608018049015 0.0
185 186 1.2 -4.57 0.3904258771184621 0.0
186 187 1.99 -4.57 0.3870883552234442 0.0
187 188 2.78 -4.57 0.38431809032911124 0.0
188 189 3.57 -4.57 0.38216124389246836 0.0
189 190 -3.14 -5.26 0.4391248029666265 0.0
190 191 -2.35 -5.26 0.4352430716915368 0.0
191 192 -1.56 -5.26 0.4315098550893526 0.0
192 193 -0.77 -5.26 0.4279778777128548 0.0
193 194 0.02 -5.26 0.42469917595856416 0.0
194 195 0.8 -5.26 0.42175940583414373 0.0
195 196 1.59 -5.26 0.4191295946863572 0.0
196 197 2.38 -5.26 0.41689195155079806 0.0
197 198 3.17 -5.26 0.41508341242286045 0.0

